Texel-Att: Representing and Classifying Element-based Textures by Attributes

Element-based textures are a kind of texture formed by nameable elements, the texels [1], distributed according to specific statistical distributions; it is of primary importance in many sectors, namely textile, fashion and interior design industry. State-of-theart texture descriptors fail to properly characterize element-based texture, so we present Texel-Att to fill this gap. Texel-Att is the first fine-grained, attribute-based representation and classification framework for element-based textures. It first individuates texels, characterizing them with individual attributes; subsequently, texels are grouped and characterized through layout attributes, which give the Texel-Att representation. Texels are detected by a Mask-RCNN, trained on a brand-new element-based texture dataset, ElBa, containing 30K texture images with 3M fully-annotated texels. Examples of individual and layout attributes are exhibited to give a glimpse on the level of achievable graininess. In the experiments, we present detection results to show that texels can be precisely individuated, even on textures "in the wild"; to this sake, we individuate the element-based classes of the Describable Texture Dataset (DTD), where almost 900K texels have been manually annotated, leading to the Element-based DTD (E-DTD). Subsequently, classification and ranking results demonstrate the expressivity of Texel-Att on ElBa and E-DTD, overcoming the alternative features and relative attributes, doubling the best performance in some cases; finally, we report interactive search results on ElBa and E-DTD: with Texel-Att on the E-DTD dataset we are able to individuate within 10 iterations the desired texture in the 90% of cases, against the 71% obtained with a combination of the finest existing attributes so far. Dataset and code is available at https://github.com/godimarcovr/Texel-Att

==> README_BMVC_TYPESETTING.txt <==
BMVC Paper TEMPLATEs

This folder provides all the files necessary for produce both the review and final proceedings version of the paper.



Typesetting should preferably be done using the PDFLaTeX system (part of all modern LaTeX distributions). 
However, submissions prepared in Microsoft Word or OpenOffice will be accepted – but are discouraged.. 

All LaTeX class and support files are supplied in BMVC_2019_Template.zip

Two example template LaTeX files are also provided:
	Review example PDF : bmvc_review.pdf
	Final Proceedings example PDF : bmvc_final.pdf


Within these files there are details about preparing your paper for double-blind review and the formatting of the paper.
PLEASE READ BOTH these files carefully. 

They also illustrate how to produce both version of the paper from LaTeX.

Essentially to produce the review paper you must include the command:

\bmvcreviewcopy{??}

in the LaTeX preamble.

The ?? is the paper number your are assigned when registering your paper on the CMT submission web site:
https://cmt3.research.microsoft.com/BMVC2019


A word template is also provide: BMVC_MS_Office_2019_review.docx



More details on paper submission is at: https://bmvc2019.org/authors/submit-your-paper-2/

